Gimme Signals: Discriminative signal encoding for multimodal activity recognition

We present a simple, yet effective and flexible method for action recognition supporting multiple sensor modalities. Multivariate signal sequences are encoded in an image and are then classified using a recently proposed EfficientNet CNN architecture. Our focus was to find an approach that generalizes well across different sensor modalities without specific adaptions while still achieving good results. We apply our method to 4 action recognition datasets containing skeleton sequences, inertial and motion capturing measurements as well as \wifi fingerprints that range up to 120 action classes. Our method defines the current best CNN-based approach on the NTU RGB+D 120 dataset, lifts the state of the art on the ARIL Wi-Fi dataset by +6.78%, improves the UTD-MHAD inertial baseline by +14.4%, the UTD-MHAD skeleton baseline by 1.13% and achieves 96.11% on the Simitate motion capturing data (80/20 split). We further demonstrate experiments on both, modality fusion on a signal level and signal reduction to prevent the representation from overloading.

==> speaker_transcript.txt <==
"Gimme Signals": A Discriminative signal encoding approach for multi-modal activity recognition.

We propose to transform individual signals of different sensor modalities and represent them as an image. 
The resulting images are then recognized using a 2D convolutional neural network.

Our approach was evaluated on action recognition datasets based on skeleton estimates, inertial measurements, motion capturing data and WIFI CSI fingerprints. 

This is in contrast to many previously proposed approaches that often focus on action recognition on a single modality.

* For skeleton data we represent each joint and their respective axis as individual signals. 

* For WIFI we use each of the 52 CSI fingerprint channels as signals.

* For inertial measurement units we use each axis of the acceleration and angular velocity.

* For our motion capturing experiments we used each axis of the marker attached to the hand and the interacting objects.


Our approach has an interesting property:
 
Additional context like subjects or object estimates or even the fusion of different modalities can be flexible added by a matrix concatenation.

Our approach is limited to sparse signals. 
We propose filtering methods on a signal level to reduce signals that do not contribute much to the action. By this, additional information can be added more flexible without overloading the image representation.

Our approach is suitable for modalities that can be represented as lower dimensional signals and is not suggested for encoding for instance images or pointclouds.

We evaluated our approach on four different datasets. The NTU 120 dataset for skeleton data, the UTD-MHAD dataset for skeleton and inertial data, the ARIL dataset for WIFI data and the Simitate dataset for motion capturing data.
Experimental results show that our approach is achieving good results across the different sensor modalities.

This work was presented by the active vision group.

